Towards Deployment of Robust AI Agents for Human-Machine Partnerships

We study the problem of designing AI agents that can robustly cooperate with people in human-machine partnerships. Our work is inspired by real-life scenarios in which an AI agent, e.g., a virtual assistant, has to cooperate with new users after its deployment. We model this problem via a parametric MDP framework where the parameters correspond to a user's type and characterize her behavior. In the test phase, the AI agent has to interact with a user of unknown type. Our approach to designing a robust AI agent relies on observing the user's actions to make inferences about the user's type and adapting its policy to facilitate efficient cooperation. We show that without being adaptive, an AI agent can end up performing arbitrarily bad in the test phase. We develop two algorithms for computing policies that automatically adapt to the user in the test phase. We demonstrate the effectiveness of our approach in solving a two-agent collaborative task.

==> fig-aaai20/plots/inference_heatmap.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	0.4675	0.4731	0.4825	0.487	0.4942	0.5104	0.5143	0.5233	0.525	0.5328	0.5318	0.5485	0.5648	0.5912	0.6213	0.6689	0.7124	0.7538	0.7921	0.8383	0.8915
-0.9	0.4301	0.4352	0.4396	0.4531	0.4634	0.4716	0.4782	0.4812	0.4795	0.4872	0.4874	0.4893	0.508	0.529	0.5596	0.6087	0.6467	0.6909	0.7294	0.7699	0.8285
-0.8	0.3863	0.3969	0.4067	0.4166	0.4303	0.4363	0.4389	0.4404	0.4406	0.446	0.4476	0.448	0.4633	0.4801	0.5089	0.5565	0.5897	0.6322	0.6816	0.7067	0.7553
-0.7	0.3628	0.3722	0.3828	0.3956	0.3989	0.4073	0.4095	0.4054	0.4047	0.4093	0.4053	0.4101	0.4209	0.4348	0.4528	0.4981	0.5245	0.5725	0.6146	0.6456	0.6993
-0.6	0.3298	0.3418	0.3501	0.3682	0.3743	0.382	0.3829	0.3835	0.3773	0.3766	0.3671	0.371	0.3767	0.3889	0.4044	0.45	0.476	0.5129	0.5589	0.6023	0.6425
-0.5	0.3022	0.3191	0.33	0.3433	0.3568	0.3613	0.3751	0.3598	0.3584	0.3514	0.344	0.3409	0.351	0.3549	0.3611	0.3974	0.4355	0.4651	0.5042	0.5428	0.5857
-0.4	0.2853	0.2979	0.3125	0.3294	0.3382	0.3417	0.3503	0.347	0.3406	0.3357	0.3266	0.3178	0.3163	0.3211	0.3341	0.3539	0.386	0.4143	0.455	0.4973	0.5372
-0.3	0.2633	0.2806	0.2965	0.3161	0.3364	0.3405	0.3415	0.3398	0.3353	0.3186	0.3121	0.2974	0.2931	0.2936	0.3016	0.3158	0.34	0.3654	0.4065	0.4483	0.4866
-0.2	0.2457	0.2667	0.286	0.306	0.3217	0.3287	0.3332	0.3359	0.3289	0.3145	0.3023	0.2819	0.2754	0.2679	0.2745	0.2852	0.31	0.3324	0.3598	0.4069	0.4503
-0.1	0.2179	0.2456	0.2721	0.2952	0.3084	0.3158	0.3174	0.3223	0.3215	0.3148	0.2949	0.2791	0.2656	0.2587	0.2532	0.2633	0.2717	0.2948	0.3245	0.3622	0.4094
-0.0	0.2092	0.2351	0.2619	0.2875	0.3095	0.324	0.3209	0.3192	0.3191	0.3159	0.2945	0.2694	0.2563	0.2527	0.2444	0.2393	0.2499	0.2617	0.2885	0.3247	0.3712
0.1	0.1907	0.2143	0.2484	0.2745	0.2931	0.3131	0.3305	0.3277	0.3208	0.3076	0.2909	0.2662	0.2488	0.2396	0.2303	0.2253	0.2307	0.2395	0.2572	0.2878	0.3327
0.2	0.1846	0.2088	0.2399	0.2707	0.3008	0.3138	0.322	0.332	0.3288	0.3196	0.2966	0.2699	0.2514	0.2294	0.2117	0.2096	0.212	0.2159	0.2277	0.2531	0.2941
0.3	0.1751	0.1931	0.2323	0.266	0.2915	0.3171	0.3382	0.3368	0.3279	0.3296	0.3106	0.2814	0.2529	0.2354	0.2118	0.1973	0.1939	0.1986	0.2047	0.2266	0.2646
0.4	0.1725	0.188	0.2178	0.2552	0.2916	0.3188	0.3455	0.3651	0.3547	0.3437	0.3264	0.2928	0.2606	0.2399	0.2143	0.1917	0.1756	0.1817	0.1796	0.1949	0.233
0.5	0.1676	0.1809	0.2114	0.2537	0.2956	0.3355	0.3656	0.3862	0.3949	0.3789	0.3621	0.3257	0.2935	0.2588	0.2201	0.1973	0.176	0.1669	0.1682	0.1718	0.1996
0.6	0.1621	0.1716	0.2043	0.2551	0.3013	0.3433	0.3817	0.3991	0.4195	0.424	0.4075	0.3666	0.3315	0.3024	0.2618	0.2221	0.1874	0.1706	0.156	0.1577	0.1711
0.7	0.153	0.1658	0.1985	0.247	0.3086	0.3482	0.402	0.4295	0.4436	0.4485	0.4537	0.4273	0.3902	0.3482	0.2903	0.2473	0.2069	0.1714	0.1566	0.1441	0.1483
0.8	0.146	0.1486	0.1861	0.2338	0.2921	0.3461	0.4016	0.4471	0.4798	0.4987	0.5046	0.494	0.4642	0.4104	0.3615	0.2915	0.2375	0.1935	0.1584	0.1363	0.1319
0.9	0.1485	0.1357	0.1636	0.214	0.2765	0.3371	0.389	0.4396	0.4946	0.5242	0.5225	0.5305	0.5247	0.477	0.4297	0.3656	0.2849	0.2175	0.1759	0.1497	0.1306
1.0	0.1613	0.1349	0.1517	0.1976	0.2576	0.326	0.3927	0.4583	0.5067	0.5567	0.5981	0.6086	0.5995	0.5738	0.4997	0.4509	0.3729	0.2829	0.2213	0.1615	0.142


==> fig-aaai20/plots/inference_performance.tsv <==
 	0	100	200	300	400	500	600	700	800	900	1000
avg	0.8027	0.4775	0.4108	0.3725	0.3574	0.3489	0.3409	0.3382	0.3487	0.3513	0.3611
worst	1.4142	1.1357	0.9484	0.8836	0.8911	0.8924	0.8933	0.8855	0.8946	0.8915	0.897


==> fig-aaai20/plots/old/performance_heatmap_pool_eps=0.5.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-1.4231	-1.4566	-1.5068	-1.3715	-1.139	-2.6723	-2.7881	-3.7845	-3.574	-1.7637	-3.4301	-2.7477	-3.3433	-2.8063	6.2825	10.5004	12.6257	12.3529	12.9153	11.1708	9.4457
-0.9	-1.8009	-1.2939	-1.477	-1.8274	-1.3412	-1.9665	-3.1075	-3.9394	-3.9772	-2.195	-2.1993	-2.2676	-3.2505	-2.8249	7.0685	10.9427	13.6954	12.4823	13.1857	11.4613	11.8316
-0.8	-2.1013	-1.9574	-2.2151	-2.2342	-1.8443	-1.8067	-2.2183	-3.8577	-3.7551	-2.1624	-2.2027	-1.9749	-2.4016	-1.3909	7.6339	10.9534	13.0569	13.393	13.712	13.9746	13.4259
-0.7	-1.8442	-2.2775	-2.399	-2.5484	-2.1397	-2.0142	-2.0782	-2.7405	-4.034	-3.2558	-2.5769	-1.4541	-1.2089	-1.0598	7.1212	10.4601	12.7805	13.7567	14.0668	14.8355	15.4003
-0.6	-2.1757	-2.3807	-2.4091	-2.3689	-2.4257	-2.3385	-2.2823	-2.3396	-4.2825	-2.4247	-2.196	-1.8317	-1.1877	-1.1354	5.2291	10.8389	12.1104	13.3207	14.687	15.4924	16.0152
-0.5	-2.4208	-3.4372	-2.9267	-3.2058	-3.2624	-2.5221	-2.3789	-2.3955	-2.9484	-2.3796	-2.0549	-1.8186	-1.2215	-1.3308	7.3403	10.7351	12.6427	13.5761	14.8463	16.6604	16.6156
-0.4	-2.7757	-2.7168	-2.6592	-2.7051	-3.0653	-2.5988	-2.1283	-2.2592	-2.4343	-2.9108	-1.8603	-2.001	-1.0794	-1.283	7.4136	11.3198	14.4862	14.5539	15.4227	16.9116	17.981
-0.3	-1.9585	-2.0533	-1.9951	-1.8989	-1.9361	-2.2221	-1.8188	-1.629	-2.1226	-2.5324	-1.4768	-2.0915	-1.6262	-0.9955	7.336	11.6612	14.8024	14.2072	17.7287	17.8924	19.211
-0.2	-1.8568	-1.8872	-1.8475	-1.8862	-1.5098	-1.9738	-1.6231	-1.2818	-1.8827	-2.497	-2.0793	-2.0719	-1.5788	-1.4142	5.0629	11.7181	14.8363	14.4261	17.3486	15.925	13.1764
-0.1	-1.3516	-1.6708	-1.6099	-1.8437	-1.9374	-2.119	-1.6716	-1.1213	-1.4394	-1.4037	-2.147	-1.9251	-1.8235	-1.3078	5.3605	12.285	13.868	13.8537	14.6218	16.2288	16.0805
-0.0	-2.061	-1.6004	-1.8328	-1.6877	-1.282	-1.315	-1.8491	-1.4994	-1.0737	-1.4126	-1.7937	-1.7731	-1.7841	-1.5208	3.9647	11.3851	13.8431	16.6887	17.3758	19.5644	18.5416
0.1	-1.839	-2.0709	-2.019	-1.838	-1.9267	-0.389	-0.5327	-0.5897	-0.3853	-1.0029	-2.0549	0.2211	0.448	0.7131	6.4176	14.8746	18.2217	21.8089	22.9375	23.5086	23.4919
0.2	-0.4179	-0.4728	-0.0572	0.2446	0.3736	0.5089	2.2128	1.4697	1.3611	1.5189	1.1652	3.1904	4.3104	5.6269	9.9525	17.7028	19.8368	24.3499	26.6788	28.9558	29.339
0.3	0.0183	0.3132	0.6014	0.7182	1.1756	1.6388	0.8854	1.6248	2.906	2.999	3.6874	5.051	6.0405	7.2203	11.1683	21.9565	23.086	27.5508	30.0326	33.6829	33.3969
0.4	1.9336	2.0393	2.1099	2.0975	2.2351	2.1295	2.1888	2.4336	2.1349	4.399	4.6633	6.2491	6.6075	9.4266	11.7255	24.8701	26.7554	29.923	33.8514	36.6078	38.0026
0.5	3.9255	3.7952	4.2257	4.2573	4.7318	4.7505	3.9255	5.7038	6.0803	6.2281	6.6859	6.8566	7.9914	9.638	13.5423	25.6601	30.9396	32.938	35.6109	41.2915	42.8885
0.6	3.2504	3.4585	3.6302	4.8699	5.4248	5.3166	5.6045	5.258	6.0973	6.8522	6.9866	8.435	9.7951	10.2546	10.8729	27.8946	32.7714	33.5123	38.2907	42.8797	48.0153
0.7	4.3573	5.4583	5.2292	6.2999	6.3378	6.0426	6.0712	6.0356	5.5731	6.6604	7.0504	7.6084	9.7176	10.7046	12.3545	27.728	37.155	38.7079	41.8329	46.6845	49.5635
0.8	2.5196	2.5405	3.2301	3.2393	3.1638	2.7151	3.7359	4.6402	5.0001	4.2114	4.6545	6.1284	7.9544	9.4374	11.606	26.471	37.1773	43.2218	44.2456	50.3939	52.6445
0.9	1.5219	0.8566	1.2059	1.637	2.3151	2.3983	4.2461	4.0206	4.1806	3.0046	3.8665	5.1393	7.9615	10.3094	12.1508	14.3015	39.3763	43.1197	48.5387	52.4582	57.8882
1.0	2.7614	2.3604	2.5434	2.5215	2.4433	3.3268	3.4271	2.2655	3.4694	3.7595	3.8985	4.7316	5.7952	8.5137	10.7188	12.8736	27.5558	45.9555	51.2436	54.9107	58.948


==> fig-aaai20/plots/performance_heatmap_adqn.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-5.3829	-5.1617	-4.6827	-2.8056	-2.6142	-2.9456	-3.4249	-4.2102	-3.3866	-2.9013	-3.4906	-2.9524	-2.6964	-0.9059	2.6043	2.5968	2.3072	2.58	4.4957	6.1851	7.661
-0.9	-5.8913	-6.0422	-5.2617	-3.4832	-2.505	-2.8332	-3.6471	-4.1243	-3.4181	-3.8445	-3.4853	-2.7786	-2.3843	-0.8424	2.8206	4.1793	2.0779	2.6395	6.4718	7.4028	8.2889
-0.8	-5.9525	-6.7028	-5.885	-5.3525	-3.8232	-2.9325	-3.1422	-3.6706	-3.6655	-3.8719	-3.5946	-2.3062	-2.8433	-1.0024	3.0403	4.5638	2.0411	2.7767	4.9771	6.8932	5.7263
-0.7	-5.8146	-5.9896	-5.8344	-5.7809	-5.5603	-3.0004	-3.1142	-4.0379	-3.8519	-3.8414	-3.5624	-3.3389	-3.0027	0.5753	4.0535	3.8595	3.0946	2.8366	3.5432	8.25	-2.3679
-0.6	-6.428	-6.2747	-5.9972	-5.9193	-5.4077	-3.7371	-3.0651	-3.0907	-3.4385	-4.9521	-3.4616	-2.9593	-2.3387	0.1858	4.7528	4.0816	4.1091	5.2481	4.5144	3.3766	-6.092
-0.5	-6.4446	-6.3835	-6.1663	-5.664	-4.9339	-4.9127	-2.8319	-3.1415	-3.4928	-3.0678	-3.3286	-2.8154	-0.9405	0.0209	5.4447	4.6006	4.3293	4.9385	3.4081	-3.9061	-6.3289
-0.4	-6.421	-6.3797	-5.9424	-5.7126	-5.5624	-5.2817	-4.4513	-2.891	-3.8216	-2.9396	-3.7883	-2.8734	-2.5319	0.2541	5.2372	4.4112	2.1396	4.5572	-1.5551	-5.2501	-7.5318
-0.3	-5.2943	-4.6757	-4.5607	-5.1978	-4.1608	-3.9807	-3.2134	-2.8861	-2.5573	-2.7855	-3.5587	-3.2241	-2.9519	1.6314	5.742	2.6245	-0.0559	-0.0828	-3.7773	-5.2806	-5.5172
-0.2	-4.7635	-4.8472	-4.7552	-3.5858	-3.4265	-4.0994	-3.2541	-3.1825	-3.2235	-2.7405	-2.5402	-4.2719	-2.594	0.8779	3.2235	1.9493	2.0797	0.4122	-1.1302	0.5277	-1.0886
-0.1	-4.6198	-5.1528	-5.0891	-4.8542	-4.0596	-4.1201	-4.7134	-4.8866	-5.7578	-4.2409	-4.4261	-4.3868	-3.2273	-0.4489	3.6158	3.995	3.5007	2.4402	2.533	4.4734	2.637
-0.0	-4.4804	-4.8664	-4.2852	-4.1577	-4.7333	-4.0625	-4.0734	-3.8805	-3.0659	-3.2842	-3.9977	-3.1644	-3.4972	0.752	6.2508	6.1258	7.4357	9.4829	6.0431	9.0688	8.3885
0.1	-3.3255	-3.2831	-3.219	-3.539	-3.2044	-2.7213	-2.7063	-2.2609	-2.2086	-2.3246	-1.7811	-0.6237	-0.0984	2.945	7.8975	10.4835	10.3299	12.3011	13.2117	12.1438	12.3594
0.2	-2.2055	-1.7784	-2.234	-2.1253	-2.2593	-1.8268	-1.585	-0.9545	-1.4531	-2.0154	-1.8978	-1.4902	2.7588	5.6478	10.5081	13.3675	13.2551	15.9973	17.6048	17.7007	17.8121
0.3	-1.7856	-1.2228	-1.5147	-1.3225	-0.9527	-1.5768	-0.5631	-1.3357	-0.5523	-0.533	-0.948	0.3518	2.8439	7.893	12.0284	16.8471	19.9033	18.8747	22.2531	23.2808	22.7695
0.4	-1.6961	-1.3574	-0.0856	0.1974	0.063	-1.1809	-2.0974	-1.0128	-0.6304	0.291	1.1119	2.3621	2.9071	8.9247	14.8865	19.4607	21.9979	24.1266	25.3523	26.7222	26.4007
0.5	-0.6522	-0.7122	-0.1268	0.1333	0.7859	0.6491	0.7511	0.9916	1.6683	2.5229	2.4339	3.6689	4.9777	9.6241	16.6947	20.7809	26.5549	29.4756	28.3915	32.7101	31.8668
0.6	0.9544	0.97	1.1013	1.3983	0.8903	1.5728	2.6344	3.4855	3.8057	4.2861	3.4933	3.8808	5.353	9.7267	16.8857	23.2607	29.1074	33.2145	35.768	36.3868	37.0711
0.7	0.8878	1.0001	2.5488	3.0441	2.0933	2.0516	2.8495	3.8588	4.5404	4.7979	5.5113	4.472	5.2643	5.8055	18.7971	24.1282	29.9057	34.5756	38.4966	42.6972	42.0425
0.8	0.0403	0.1247	0.2636	0.8508	1.5544	1.1019	1.902	2.2941	2.2002	3.146	3.0695	3.6386	4.3603	4.3658	11.064	25.0715	32.5176	37.6849	41.0795	44.3588	48.089
0.9	1.5029	0.9651	1.2184	1.8666	2.2261	2.1426	3.1281	2.4754	4.0742	4.5132	4.1977	5.3432	4.864	5.4047	7.0313	22.9863	34.8498	40.6305	44.2324	50.8553	53.4019
1.0	1.8659	1.9084	2.4106	2.1439	2.2896	2.5207	2.8123	3.2973	2.3787	2.7928	1.6359	1.4207	3.6255	4.6787	6.2729	8.1547	29.992	39.8672	46.5827	52.2056	57.0864


==> fig-aaai20/plots/performance_heatmap_fixedbest.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-1.6765	-2.5971	-1.8685	-2.8825	-2.3834	-4.5323	-2.7224	-3.9362	-2.7182	-2.499	-3.3572	-2.1702	-2.2764	-1.4016	-4.8348	-2.1724	-2.1757	-2.4907	-5.1818	-2.5199	-2.2975
-0.9	-2.8245	-2.1464	-4.795	-2.8143	-4.3089	-3.5286	-4.0507	-1.9515	-3.3495	-2.489	-1.8161	-1.8222	-1.6865	-4.2759	-3.0538	-2.1522	-3.3494	-2.9995	-2.5712	-0.933	-1.2998
-0.8	-2.6997	-4.0127	-1.4814	-4.1007	-2.0165	-4.4355	-2.5863	-1.9719	-2.6033	-1.9007	-1.8976	-2.9301	-3.547	-3.5662	-2.5142	-3.6692	-3.6913	-3.2371	-1.1071	-4.0331	-2.5639
-0.7	-4.2738	-3.0833	-2.0581	-2.8374	-3.0979	-3.6374	-3.0831	-1.5632	-3.3289	-1.6866	-3.3969	-1.9633	-2.9044	-2.1999	-2.7345	-2.8752	-2.9701	-1.2705	-1.6418	-4.9415	-2.1769
-0.6	-2.7876	-3.2381	-1.7584	-2.8374	-3.0015	-2.073	-2.522	-2.5447	-1.7047	-2.9394	-1.9474	-2.8755	-2.7174	-1.3648	-2.1523	-1.7795	-3.0568	-2.5269	-2.4476	-1.7514	-3.4696
-0.5	-2.9751	-6.9933	-2.0766	-1.917	-3.3773	-1.7158	-2.4543	-3.2148	-4.2096	-2.5558	-3.0109	-2.1378	-3.4727	-2.9423	-2.1814	-2.3745	-1.7014	-4.3237	-1.7966	-2.4641	-2.3836
-0.4	-1.5847	-3.0297	-3.4999	-3.0733	-2.8491	-2.8003	-3.9949	-2.7517	-3.6133	-2.6686	-2.7187	-1.501	-3.1681	-2.5224	-2.0252	-2.7479	-2.7231	-3.6474	-3.5896	-3.1645	-2.7364
-0.3	-1.8957	-2.8179	-1.9582	-2.2345	-3.1358	-2.5539	-2.8902	-2.0593	-1.8598	-1.7238	-2.0101	-2.188	-4.2238	-3.1896	-0.9807	-1.4988	-3.2905	-2.8772	-2.2349	-2.1309	-1.8627
-0.2	-2.4788	-3.1304	-2.9246	-2.0286	-1.7456	-2.4448	-1.2095	-2.7082	-1.5599	-1.5186	-2.1927	-1.4519	-3.34	-1.3536	-2.3085	-2.241	-2.6448	-2.5726	-2.3878	-2.7164	-1.8244
-0.1	-4.0649	-3.9803	-3.1538	-2.2038	-2.2647	-1.2197	-1.9021	-2.8815	-2.524	-1.9766	-1.847	-3.0052	-3.8501	-1.0598	-3.5077	-1.5218	-1.117	-2.8174	-2.6939	-2.492	-0.5219
-0.0	-1.9237	-1.8763	-3.0874	-2.2354	-1.7613	-2.1802	-2.1418	-3.6761	-2.833	-3.1752	-1.5103	-3.1306	-1.7919	-2.7832	-2.7345	-2.9705	-1.178	-1.4416	-0.9953	-1.9348	-0.4064
0.1	-2.7336	-1.3613	-2.5099	-2.4574	-2.4798	-1.292	-1.8502	-1.7766	-1.8068	-2.049	-1.4799	-1.7112	-2.6982	-1.5526	-2.5479	-2.2264	-2.1137	-1.751	-0.8375	-1.2738	-0.4594
0.2	-4.4053	-1.4871	-2.8324	-1.5005	-2.0139	-2.659	-1.9294	-0.9967	-2.4527	-1.5735	-1.1288	-1.3581	-0.9241	-0.8727	-0.4835	-2.2638	-1.4486	-1.0548	-0.993	-2.2424	-1.3452
0.3	-2.622	-1.9608	-2.1792	-2.2067	-2.8439	-0.9131	-1.8597	-1.4739	-1.2491	-2.4806	-3.0865	-0.9393	-2.8857	-1.2276	-0.5532	-0.5489	-2.1135	-2.5556	-1.3191	-0.9866	-0.4778
0.4	-2.1446	-2.209	-1.547	-1.6413	-2.0209	-1.1863	-1.6136	-1.6964	-4.2963	-2.4755	-1.1489	-0.5364	-2.0805	-1.2319	-1.9805	-3.2731	-1.0308	-2.5293	-0.0713	-2.2382	-2.9785
0.5	-2.6545	-3.2246	-3.6075	-1.9784	-3.0175	-1.522	-1.2075	-1.5695	-1.7968	-1.286	-2.4048	-0.9066	-3.8025	-2.7441	-1.6491	-1.0325	-2.2407	-2.7717	-1.7738	-1.5596	-1.213
0.6	-2.4274	-1.8964	-1.4489	-0.7684	-1.1166	-1.4894	-2.2596	-2.7337	-2.0158	-0.75	-2.2501	-1.0337	-0.3757	-0.575	-0.6764	-1.1294	-0.8908	-1.576	-2.091	-1.7593	-1.5034
0.7	-1.6711	-2.4074	-3.7012	-2.2895	-1.4892	-2.5154	-1.54	-0.553	-1.9131	-1.0135	-0.9629	-1.1429	-1.5787	-0.8178	-2.7857	-1.6624	-0.6233	-1.2382	-2.0626	-0.0305	-0.3774
0.8	-2.9003	-1.2369	-1.5274	-2.0052	-0.7489	-0.6672	-1.8847	-1.18	-0.7663	-0.739	-0.911	-1.0198	-0.9357	-2.1458	-1.0012	-0.4179	-2.025	-1.7	-0.5882	-0.5238	-1.2583
0.9	-2.1053	-2.3967	-1.58	-1.4562	-1.3966	-2.1409	-1.1773	-2.0652	-0.8977	-0.9154	-0.2199	-0.4373	-0.9096	-0.6013	-1.7996	-1.2742	-0.3269	-1.4682	-2.9017	-1.0564	-2.9164
1.0	-2.3635	-1.7233	-3.3127	-1.0009	-0.8605	-0.5995	-3.9777	-0.7577	-1.2627	-0.9261	-0.649	-0.7075	-0.7961	-1.0294	-0.2733	-1.8802	-0.5709	-0.7248	-0.5136	-0.7974	0.5411


==> fig-aaai20/plots/performance_heatmap_opt.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-2.5386	-2.4757	-2.4749	-2.4408	-2.4578	-2.2829	-2.2637	-1.9282	-2.1725	-2.3306	-2.2612	-1.2894	0.8332	3.5849	5.8424	7.673	9.0186	10.5828	10.9647	11.3708	12.1964
-0.9	-2.495	-2.4423	-2.3615	-2.4	-2.6467	-2.3814	-2.2423	-1.9485	-1.9584	-2.1299	-2.2529	-1.1357	0.8961	4.0029	5.9403	8.0269	9.244	10.9281	11.2964	11.864	12.4269
-0.8	-2.474	-2.6106	-2.4178	-2.3326	-2.4193	-2.5813	-2.3173	-2.0981	-2.0011	-2.0969	-2.094	-1.0657	1.1891	3.9393	6.122	8.2169	9.6249	11.0559	11.7814	12.3915	12.5176
-0.7	-2.2833	-2.4641	-2.4816	-2.3203	-2.4272	-2.5686	-2.3792	-2.1345	-2.1602	-2.1294	-2.3703	-0.9775	1.2031	4.1242	6.2191	8.5287	9.9421	11.3621	11.9751	12.4138	12.6856
-0.6	-2.3227	-2.2473	-2.3279	-2.4022	-2.5388	-2.5889	-2.4973	-2.1864	-2.0244	-2.2044	-2.2648	-1.0178	1.4324	4.2247	6.3829	8.841	10.1248	11.6504	12.4677	12.8391	13.0032
-0.5	-2.3727	-2.1949	-2.2721	-2.4408	-2.4971	-2.4413	-2.4026	-2.6276	-2.3554	-2.1942	-2.3654	-0.901	1.3789	4.2628	6.7573	9.221	10.6281	12.2404	12.6644	12.9151	13.1013
-0.4	-2.2818	-2.2128	-2.1796	-2.2823	-2.3737	-2.3931	-2.1545	-2.1942	-2.5297	-2.2914	-2.2563	-1.206	1.5364	4.1432	7.1211	9.3035	10.8099	12.3354	13.0964	13.3973	13.6387
-0.3	-2.2505	-2.2343	-2.0743	-2.169	-2.0971	-2.2387	-2.202	-2.406	-2.3843	-2.0744	-2.1367	-1.026	1.7257	4.5774	6.6173	9.4407	10.8139	12.17	13.4022	13.2942	13.5364
-0.2	-2.5146	-2.3413	-2.1618	-2.2119	-2.2075	-2.2112	-2.21	-2.4237	-2.6219	-2.0983	-2.079	-0.6135	1.7874	4.5399	7.1314	9.2697	10.7417	12.434	13.869	13.899	13.8426
-0.1	-2.3415	-2.4846	-2.1718	-2.0594	-2.1422	-2.3226	-2.3165	-2.1247	-2.2285	-2.212	-2.1318	-0.5055	2.4189	5.0063	7.3379	9.6423	11.2888	13.0915	13.7998	14.0811	14.1052
-0.0	-2.1117	-2.1723	-2.333	-2.1057	-1.9388	-2.1659	-2.2246	-2.1157	-2.4351	-2.4257	-2.2383	0.096	2.1918	5.4953	7.9096	10.7082	11.9891	13.7188	14.1955	14.719	14.7827
0.1	-1.8647	-1.8907	-1.8297	-1.5668	-1.5894	-1.4506	-1.419	-0.8976	-1.4885	-1.3297	-1.0658	0.7673	4.1998	7.4045	10.2126	13.0331	14.6048	16.0829	17.2261	18.2696	18.6489
0.2	-0.8393	-0.6917	-0.6313	-0.4923	-0.2838	-0.0888	-0.3164	-0.0285	0.2504	0.5192	0.8814	2.9397	6.2126	9.7863	12.8606	15.2746	17.7717	19.742	21.1361	22.0734	22.9126
0.3	0.2234	0.2079	0.3784	0.4873	0.7415	1.0953	1.1888	1.5196	1.9145	1.9152	2.8128	5.4237	8.3038	12.2659	15.2082	18.0736	20.7394	22.9008	25.2152	26.5265	27.5709
0.4	1.079	0.8422	1.3374	1.6118	2.0682	2.094	2.4614	2.8086	2.8951	3.5699	4.3647	6.8053	10.0768	14.3243	18.3025	21.2254	23.8809	26.5242	29.0663	30.5081	31.9034
0.5	1.9054	2.022	1.9852	2.3668	2.3637	2.8122	2.9293	3.3182	3.5814	4.4798	5.0195	8.3491	11.9998	16.1465	20.1658	23.9006	26.9202	29.5821	32.3648	34.5341	36.3767
0.6	2.2127	2.4954	2.5258	2.8546	3.1623	3.6892	3.8091	4.0694	4.3793	5.373	6.2072	9.0501	13.3353	18.0327	21.8756	25.8536	30.1466	33.1091	36.2968	38.8547	40.1622
0.7	2.5253	2.5096	2.7325	3.0435	2.9306	3.1452	3.5257	3.9704	4.6309	5.329	5.417	9.2685	14.2374	19.2906	23.7141	28.027	32.6655	36.7573	40.0137	42.8231	45.5976
0.8	2.7673	2.8287	3.0267	3.2485	3.4152	3.9521	4.2891	4.4728	4.7819	5.3093	5.7425	9.2159	14.4596	19.8354	25.0321	30.1099	34.5864	38.8478	43.3077	46.2462	49.7333
0.9	2.1705	2.444	2.5752	2.7676	3.0262	3.1035	3.4087	3.883	4.084	4.6444	5.3255	9.3832	14.8498	19.831	25.4224	31.5149	36.968	42.1462	46.4467	50.4522	53.7087
1.0	2.6318	2.6893	2.9218	2.9112	3.0701	2.7635	2.9518	3.6013	4.0138	4.3491	4.5535	8.8957	14.2475	19.8683	25.9066	32.0669	37.8126	43.9638	48.9337	52.9514	58.3301


==> fig-aaai20/plots/performance_heatmap_pool_eps=025.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-2.5411	-3.2632	-2.5546	-2.265	-1.8401	-1.773	-2.1152	-1.7713	-0.9803	-1.1475	-1.7065	-2.1037	-2.4644	4.0126	6.2746	8.2458	11.5509	12.5324	11.8725	9.827	6.7547
-0.9	-2.6596	-2.8913	-2.8788	-2.4018	-2.5485	-2.2511	-2.3637	-1.9523	-1.6464	-1.0644	-1.3265	-1.9772	-2.339	2.7497	5.9156	8.3295	11.607	12.6383	12.5033	9.8602	7.2938
-0.8	-1.482	-2.5637	-3.3182	-2.696	-2.6715	-2.4409	-2.3796	-1.8573	-0.9882	-1.1024	-0.9666	-1.6995	-1.1244	4.5856	6.5784	9.8854	12.0492	13.0894	12.7498	9.7505	7.368
-0.7	-1.8488	-1.8303	-3.4192	-3.3092	-2.7651	-2.6826	-2.7764	-2.0959	-1.178	-0.895	-0.9107	-1.4706	-1.0368	3.0627	6.6936	9.9237	11.8379	12.7752	12.8286	10.3348	7.9579
-0.6	-2.3257	-1.8249	-1.9754	-3.2232	-2.9268	-2.8644	-2.7785	-2.6862	-0.9824	-0.8794	-0.8815	-1.5652	-1.1134	2.296	7.3988	9.8457	11.1664	12.3452	12.5761	11.2999	10.3234
-0.5	-2.2041	-2.1262	-1.999	-1.8876	-2.0531	-2.5218	-2.9404	-2.9042	-1.9394	-1.1598	-0.7379	-1.3211	-1.5014	4.2619	6.783	11.0441	12.1122	14.2758	13.3953	13.1969	7.0795
-0.4	-2.2903	-1.8507	-1.7774	-1.8545	-2.2968	-2.1726	-3.1181	-2.8609	-2.2393	-1.1913	-1.1849	-1.1274	-1.4127	4.6796	7.0861	10.77	12.6602	14.898	14.1084	13.7123	8.704
-0.3	-3.184	-2.8925	-2.4045	-1.9045	-2.1821	-2.8232	-2.5537	-3.1204	-1.6443	-2.4495	-2.4011	-2.2578	-1.9295	4.8345	7.7787	11.2354	14.1772	16.2005	12.7293	10.4984	2.1249
-0.2	-3.242	-2.379	-2.2026	-2.2462	-2.5439	-2.8138	-3.3474	-3.7035	-2.1462	-2.2823	-1.6768	-2.0581	-2.2622	3.1054	9.4321	12.5979	13.5013	10.0988	11.2947	5.8774	5.177
-0.1	-3.751	-3.7214	-3.5622	-3.1942	-3.4855	-3.3679	-3.7169	-3.7133	-2.8035	-2.8872	-3.1858	-2.5469	-3.6331	1.8766	7.6979	9.1599	11.5603	12.119	11.5285	11.1646	10.2483
-0.0	-5.0483	-5.2485	-4.544	-4.4476	-2.9926	-3.0451	-2.7849	-2.9802	-3.3435	-2.344	-2.8111	-3.9708	-3.3827	-1.4919	8.2894	11.4566	14.6132	16.434	15.8583	16.0355	14.4118
0.1	-3.2478	-3.2144	-2.8982	-3.1687	-1.4424	-1.3277	-1.2764	-1.486	-1.5092	-0.9739	-1.0281	-0.2819	-0.1902	2.8158	11.2685	13.8061	16.9105	20.2789	18.3832	20.1895	19.1193
0.2	-0.2496	-0.6347	-0.4091	-0.9642	-0.4477	0.9192	0.6316	0.1081	0.6751	1.6777	2.4937	2.4702	2.4178	3.2663	11.7287	13.1163	17.8686	19.4761	22.4231	22.6482	24.4826
0.3	0.1976	1.0116	0.9265	1.3204	1.3642	1.97	1.7221	2.3096	2.0449	3.6273	4.7046	4.3534	5.4788	5.8407	12.11	16.675	20.4831	22.6032	26.2182	26.5032	29.5204
0.4	0.7682	1.1289	1.538	1.8391	2.3203	2.1933	3.4193	3.5528	4.2281	3.9113	5.651	5.7503	7.4909	7.8941	15.6175	20.0223	23.4466	26.8518	30.308	31.7442	32.9556
0.5	0.8769	0.8893	1.1739	1.1794	0.8448	1.0136	3.2643	3.1038	3.7946	4.0232	4.3127	7.0865	8.4231	10.8758	19.2331	23.6583	26.4733	30.2629	34.192	35.7071	36.4489
0.6	2.6274	3.0297	2.9975	2.7869	2.9235	3.0199	2.9102	2.9994	3.8065	4.063	4.8809	4.9394	6.8708	9.4038	17.51	23.8803	29.9694	33.495	37.2632	39.2926	39.4074
0.7	0.8168	1.4849	1.6208	1.2865	1.2825	1.5034	2.4343	2.9349	3.0074	3.2051	3.8312	4.546	6.1567	9.3105	14.952	26.1038	30.851	36.5846	40.6151	44.0532	44.3991
0.8	1.3813	1.3991	1.2159	1.3012	2.435	2.3353	2.9505	3.2183	3.1543	3.9394	4.4059	4.88	5.7794	6.6228	7.5862	27.4483	33.443	40.0068	43.1056	49.4211	49.0442
0.9	2.8852	3.0748	3.5064	3.6708	4.8255	4.3397	3.866	3.9243	3.9501	3.8475	4.1085	5.7607	6.6995	7.6516	9.4858	23.5723	35.1349	42.0637	46.7596	52.2596	54.5982
1.0	3.5469	4.0017	4.0928	3.9609	4.2542	4.9338	5.2066	5.2717	5.3632	5.0487	4.6406	5.7059	6.9538	7.1848	7.7885	9.7878	34.3105	40.8682	47.4808	53.5511	58.2558


==> fig-aaai20/plots/performance_heatmap_pool_eps=1.tsv <==
 	-1.0	-0.9	-0.8	-0.7	-0.6	-0.5	-0.4	-0.3	-0.2	-0.1	-0.0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	1.0
-1.0	-2.2916	-2.4453	-2.8656	-2.8616	-2.8548	-2.2513	-2.2813	-1.6273	-1.3564	-1.6729	-2.0666	-2.7028	-2.3289	-3.214	-1.9547	-1.8761	3.8785	4.3913	5.2751	6.0508	5.2218
-0.9	-2.4055	-2.1108	-2.1681	-1.8326	-1.8724	-1.7533	-2.5564	-2.6591	-2.3744	-2.4365	-2.0319	-3.007	-2.5764	-3.1139	-2.003	-2.0596	4.7059	4.942	5.9734	7.0851	5.7686
-0.8	-2.0953	-2.4737	-2.2602	-2.1574	-1.7488	-2.1794	-1.9547	-3.7272	-2.8667	-2.7133	-1.7822	-2.7809	-2.3676	-2.988	-2.039	-1.9119	7.3712	6.3487	6.8726	8.0279	6.5883
-0.7	-1.7567	-2.0712	-1.9613	-1.981	-2.268	-2.0514	-2.2592	-3.2181	-2.7438	-2.061	-1.9258	-2.9115	-2.1859	-2.8922	-1.902	-1.7428	6.7495	6.499	7.3267	8.302	7.73
-0.6	-1.7695	-1.7333	-2.2493	-1.973	-2.0683	-1.8936	-2.2068	-3.1895	-3.3143	-1.9129	-1.8529	-2.4434	-2.2779	-2.7808	-1.8899	-1.6412	3.7461	6.5968	8.9176	8.7428	8.3902
-0.5	-1.7798	-1.7281	-1.9402	-1.9576	-1.975	-1.9034	-2.2014	-2.3532	-3.0018	-2.8172	-2.3262	-1.5437	-1.7676	-2.7101	-1.7424	-1.5486	2.4111	6.8515	8.8983	10.2796	9.0166
-0.4	-1.9976	-2.0283	-1.8558	-2.02	-1.8899	-1.8329	-2.1919	-2.5552	-2.8762	-2.8985	-2.5643	-1.6772	-1.9433	-2.8031	-1.9405	-1.746	5.2143	7.3206	10.4412	10.1799	9.8597
-0.3	-1.8981	-2.3175	-2.0665	-2.23	-1.8851	-1.9444	-2.3025	-2.4769	-2.5598	-3.1183	-2.4337	-1.5559	-1.7908	-2.0974	-2.1014	-1.6833	0.874	8.9188	11.3818	11.908	11.9066
-0.2	-1.8047	-1.9702	-1.9704	-2.0161	-2.0182	-2.0449	-2.2063	-2.0742	-1.2045	-2.3836	-3.0499	-2.0149	-1.7724	-1.8051	-2.1125	-1.5436	5.4571	10.033	12.9013	14.2542	12.7152
-0.1	-1.724	-2.0498	-1.9534	-1.9962	-2.1389	-1.8576	-2.0495	-1.5445	-1.1839	-1.202	-1.6358	-1.6237	-1.5702	-1.5043	-1.8446	-1.7303	1.9462	11.0316	14.2129	15.0721	13.5346
-0.0	-2.108	-2.1447	-2.0158	-2.5405	-3.3193	-2.9659	-2.7072	-2.3782	-1.2581	-1.2483	-1.114	-1.548	-1.4478	-1.7244	-1.9914	-2.0298	2.0136	11.8217	14.4498	14.7498	14.095
0.1	-2.8616	-2.3217	-2.6361	-2.7362	-2.7878	-3.4882	-2.9203	-2.5421	-1.8494	-1.6399	-1.1861	-3.4701	-3.4417	-3.8012	-4.5603	-3.7887	4.3782	13.9886	14.8243	17.5936	15.5817
0.2	-2.9165	-2.8052	-2.6816	-2.4224	-2.3305	-2.7002	-2.404	-2.2239	-1.679	-2.1485	-1.7198	-2.3138	-2.9889	-3.5041	-4.9844	-3.529	2.8497	15.8337	16.9298	19.4128	16.7048
0.3	-2.0434	-2.433	-2.3035	-2.1976	-2.1644	-2.2769	-2.2488	-2.3348	-2.4725	-2.1205	-2.0495	-1.7777	-2.8378	-3.5124	-4.6651	-4.5513	-0.3175	16.764	18.9053	22.8716	23.2755
0.4	-1.3163	-0.9042	0.2287	0.3821	0.9688	1.2407	0.9841	-0.1873	1.053	0.8693	1.7268	3.2477	2.6141	4.0968	5.0594	6.735	9.0628	25.5393	27.078	28.0757	29.3646
0.5	0.3247	0.5188	-0.1814	-0.5913	-0.2103	0.6895	0.9962	1.5287	1.0822	2.0344	2.8311	2.4996	1.3899	6.0864	7.0475	10.0907	12.3695	29.872	32.203	33.4247	35.2858
0.6	1.9338	-0.0643	1.7264	2.1436	2.1786	2.0533	2.8842	3.5219	4.0567	4.1773	4.044	4.5461	7.6833	8.2861	7.1897	8.8398	10.4363	36.0128	39.4955	40.3193	42.1209
0.7	2.131	0.2159	0.4506	2.5839	3.0541	3.0791	3.1221	3.4882	4.5525	3.9838	4.0175	5.9736	7.7371	8.1058	9.6302	10.9631	12.665	37.5996	44.3555	47.4729	48.2412
0.8	3.3536	1.7568	2.223	2.0838	3.3712	3.5914	3.9418	4.1073	4.0893	3.6713	4.3809	7.9546	8.4483	9.5354	10.4172	12.3869	13.1809	36.2399	43.0724	50.6348	52.692
0.9	3.2928	3.3057	3.3146	4.048	3.2494	3.1568	3.4621	4.2019	5.0898	5.4186	4.4294	5.8759	7.215	7.8907	8.1251	8.9875	11.9294	30.8003	43.0082	51.6852	55.6562
1.0	4.2508	4.6455	5.8481	5.8612	6.2843	6.3831	6.4024	5.8992	5.7264	5.8103	6.0609	3.959	6.2354	6.9659	6.8991	9.3062	10.7382	14.5067	44.5423	50.8636	58.5121


==> fig-aaai20/plots/reward_performance_avg.tsv <==
 	0	100	200	300	400	500	600	700	800	900	1000
rand	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226	16.5226
fixedbest	9.669	9.669	9.669	9.669	9.669	9.669	9.669	9.669	9.669	9.669	9.669
fixedminimax	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541	14.0541
pool_eps_1	9.3634	7.0564	4.6128	4.242	4.2199	3.0297	3.3431	2.7581	3.2115	3.4155	2.2638
pool_eps_0.5	9.9736	2.3062	2.4145	3.1762	1.2518	1.8607	1.6448	1.6048	2.2781	-0.0927	0.9378
pool_eps_0.25	9.4065	1.8668	2.373	2.8947	1.7335	0.0518	1.1396	1.4643	1.8651	0.851	0.9696
adqn_0.25	12.085	3.0276	3.7776	2.7127	2.9541	2.71	3.0206	1.9719	3.2821	3.7392	2.2497


==> fig-aaai20/plots/reward_performance_worst.tsv <==
 	0	100	200	300	400	500	600	700	800	900	1000
rand	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389	66.3389
fixedbest	57.789	57.789	57.789	57.789	57.789	57.789	57.789	57.789	57.789	57.789	57.789
fixedminimax	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186	50.7186
pool_eps_1	61.558	46.3861	30.194	27.5315	24.8939	28.204	29.0486	25.9151	27.1982	29.4571	26.8348
pool_eps_0.5	58.4376	31.8675	31.528	23.143	20.4608	22.1722	20.7347	19.1436	23.2287	19.1933	20.9079
pool_eps_0.25	59.1741	33.2327	25.6206	23.3617	20.774	19.4557	20.4994	15.1321	22.5417	22.2791	20.2067
adqn_0.25	58.5311	27.3722	24.3321	25.262	22.4385	22.1866	21.8669	22.8011	23.2317	23.9122	21.1443

